GEB-Bench: Abstract Structures Told in Many Voices

Analogy allows models to apply relational knowledge from one situation to another. Benchmarks of equivalent representations test different ways of expressing the same underlying problem, whereas analogy often links situations involving different objects and content. To evaluate the analogy ability of models, we introduce GEB-Bench, a benchmark centered on cross-voice motif matching. A voice presents a motif as a scene, story, mathematical statement, or programmatic skeleton. The first task is identification across these voices. The second is matching scenes to stories or mathematical statements, and stories to mathematical statements, by their shared motif. A complete construction pipeline generates items in these voices from the relation specified for each motif, checks the order and repetition of story units, and assembles paired questions. We evaluate current models on our benchmark. Results show that matching performance depends on the target voice. The paired scene-to-story study reveals that (1) evaluated models still make matching errors when they separately identify the source and every candidate correctly, and (2) identification improves more consistently than scene-to-story matching across the evaluated Qwen model sizes. These findings show that successful motif identification does not ensure reliable matching across voices.

==> figures/icons/LICENSE-lobe-icons.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

